The Magellanic Clouds are very rare in the IllustrisTNG simulations

The Large and Small Magellanic Cloud (LMC and SMC) form the closest interacting galactic system to the Milky Way, therewith providing a laboratory to test cosmological models in the local Universe. We quantify the likelihood for the Magellanic Clouds (MCs) to be observed within the $\Lambda$CDM model using hydrodynamical simulations of the IllustrisTNG project. The orbits of the MCs are constrained by proper motion measurements taken by the $Hubble~Space~Telescope$ and $Gaia$. The MCs have a mutual separation of $d_{\mathrm{MCs}}~=~24.5\,\mathrm{kpc}$ and a relative velocity of $v_{\mathrm{MCs}}~=~90.8\,\mathrm{km\,s^{-1}}$, implying a phase-space density of $f_{\mathrm{MCs,obs}}~\equiv~(d_{\mathrm{MCs}} \cdot v_{\mathrm{MCs}})^{-3}~=~9.10\times10^{-11}\,\mathrm{km^{-3}\,s^{3}\,kpc^{-3}}$. We select analogues to the MCs based on their stellar masses and distances in MW-like halos. None of the selected LMC analogues have a higher total mass and lower Galactocentric distance than the LMC, resulting in $>3.75\sigma$ tension. We also find that the $f_{\mathrm{MCs}}$ distribution in the highest resolution TNG50 simulation is in $3.95\sigma$ tension with observations. Thus, a hierarchical clustering of two massive satellites like the MCs in a narrow phase-space volume is unlikely in $\Lambda$CDM, presumably because of short merger timescales due to dynamical friction between the overlapping dark matter halos. We show that group infall led by an LMC analogue cannot populate the Galactic disc of satellites (DoS), implying that the DoS and the MCs formed in physically unrelated ways in $\Lambda$CDM. Since the $20^\circ$ alignment of the LMC and DoS orbital poles has a likelihood of $P=0.030$ ($2.17\sigma$), adding this $\chi^2$ to that of $f_{\mathrm{MCs}}$ gives a combined likelihood of $P = 3.90\times10^{-5}$ ($4.11\sigma$).

==> Magellanic_Clouds_queries.txt <==
Query:
%MDPI: we removed the short title after, it's not allowed, please confirm.

Reply: This is absolutely fine.


Query:
%MDPI: Please carefully check the accuracy of names and affiliations.

Reply: Names and affiliations are totally fine.


Query:
%MDPI: We added the email addresses here according to those submitted online at susy.mdpi.com. Please confirm.
Reply: It would help if in the second affiliation after the email address hz4@st-andrews.ac.uk, you add in brackets (H.Z.) as otherwise it could be unclear that this is the email address for Hongsheng Zhao.


Query:
%MDPI: please confirm if there are two universities here, if ``Scottish Universities Physics Alliance'' is the university? For universities, the department/school/faculty/campus is required. Please try to provide this information.
Reply: Regarding the Saint Andrews affiliation, you can see how it is written here:
https://doi.org/10.1093/mnras/stad3393

Saint Andrews is part of the Scottish Universities Physics Alliance, which always comes first in the affiliations. This is of course an alliance of Scottish universities. The particular one where I did much of my work for this article is Saint Andrews. So if you like, you can think of the Alliance as the university, and Saint Andrews as the campus. Journals always see it this way, which is why the affiliation always appears as it does in the above link. Hopefully MDPI can replicate that.


Query:
%MDPI: Please confirm if these information should be kept?
Reply: It should definitely be kept, because otherwise there is no address: Saint Andrews is a town. Not very big, but it will still be confusing just to refer to the whole town. I am sure you can appreciate that a street address is required. The campus is not on a street but in a depression known locally as the North Haugh. This is always part of the affiliation, as you can see at the link above.


Query:
%MDPI: this is the district information, please replace it with correct city information.
Reply: There is no city, Saint Andrews is a town in Scotland. This is why I had Saint Andrews in the address: it is the town you are looking for. And indeed you are right that Fife is the district or county that it is in, without which it could be hard to know where in all Scotland such a small town is.


Query:
%MDPI: this is the distrcit information, please replace it with correct city information.
Reply: Praha is definitely a city, also known as Prague. You can see how the affiliation is handled by MNRAS:
https://doi.org/10.1093/mnras/stad3393
Capital cities are sometimes also districts, which might be the cause of confusion here.


Query:
%MDPI: we added correspondence emails here according to system, please confirm: mhaslbauer@astro.uni-bonn.de (M.H.); ib45@st-andrews.ac.uk (I.B.)
Reply: Both of these are correct.


Query:
%MDPI: Please confirm if the italics is unnecessary and can be removed. The following highlights are the same.
Reply: Gaia is the name of a mission and as such should be highlighted, as done here:
https://doi.org/10.1093/mnras/stad3393
The same applies to Hipparcos.


Query:
%MDPI: please confirm if the space should be added between number and sigma, there are two formats in paper, if possible, please unify the format.
Reply: There should be no space between the number and sigma when quoting a number of standard deviations. There should likewise be no space between the sigma and the closing bracket.


Query:
%MDPI: please confirm if the numbers here are correct?
Reply: Regarding the keywords, yes these numbers are all correct, but please capitalise the d in dynamical friction as the keyword is Dynamical friction. All the other keywords start with a capital letter, so it should be the same here.


Query:
%MDPI: we changed minus sign to en dash, please confirm.
Reply: Yes this is correct.


Query:
%MDPI: we moved the content before the ref citration, please confirm.
Reply: This is not how it is supposed to work as MS is an abbreviation we use later for Magellanic Stream. With your system, I think the closest would be for it to look like (MS; [2]), so the sentence would read .....the Magellanic Stream (MS; [2]), while the synchronised.....
The same applies to PPM, which is an abbreviation.
I will be going through the whole article carefully and not just your queries to try to sort this all out.


Query:
\hl{35} %MDPI: please confirm if h after is the unit, if yes, please remove the italic for it. and please check the whole tex.
Reply: h is not a unit as such but a scaling factor (since astronomical observations are often quite uncertain, distances are often given in units of the Hubble constant). Giving distances in units of Mpc/h is common, but since h is a mathematical variable, it needs to be in italics. You can see how it is handled at the start of page 2 of this ApJ paper:
https://iopscience.iop.org/article/10.3847/1538-4357/ac46ac/meta


Query:
%MDPI: please confirm if the no indent format should be kept. same for highlight following.
Reply: the equation should be centred as you have done, that looks good. But the no indent format is correct for the following sentence because it is meant to be part of the same paragraph.
Also, please make sure you get pi in the denominator inside the square root, not the other horrible symbol looking like beta which you have at the moment. Similarly for Eq. 7.


Query:
%MDPI: pelase confirm id the green and blue color in figure need explanation?
Reply: They do not need any explanation. We just coloured results for different simulations differently, but since they all go in their separate clearly labelled panels anyway, it is not relevant. It just makes the figure more consistent with later figures where we show multiple simulations on the same axes, and thus have to colour them differently. But then it is explained in the legend.


Query:
%MDPI: we added bold format here, please confirm.
Reply: That has madde it look better, thanks.


Query:
%MDPI: 1. We movedTable 2 after its first citation, please confirm. 2, please confirm if the table format should be kept.
Reply: This looks like the ideal location for the table.


Query:
%MDPI: please confirm if the blue dot need explanation.
Reply: The blue dots definitely do not need any explanation because these are the results!


Query:
%MDPI: please confirm if this is the citation of Figure 2 for this paper? if yes, please add the command for it, same for highlight following.
Reply: No it is not, this is why we did not add a command for it. We are talking about figure 2 of the cited paper, not our one. And similarly on the following page, where we are talking about figure 1b of a different paper. In both cases, to clarify that we are not referring to a figure in our paper, what we usually do is write figure with a lowercase f, and use uppercase only for figures in our paper. Perhaps you can also do things this way.
I will be checking the article carefully to catch such issues as best as possible.


Query:
%MDPI: Please check if they are right?
Reply: Yes, these are all right.


Query:
%MDPI: please confirm if this should be changed to $16.96^\circ$. same for highlight following.
Reply: It depends how you handle angles in your journal. Obviously we mean 16.96 degrees, which is commonly written as $16^\circ.96$. Both MNRAS and ApJ follow this convention, which is usual in astronomy. So I would really recommend leaving the angles as they are.


Query:
%MDPI: please confirm if the grey area need explanation.
Reply: This is actually explained in the caption, if you read it very carefully: we mention that we shade the region 1-4 Gyr before identification (the latter is shown with a dashed vertical line). Since only one region is shaded in each panel, we did not specify that the shading is in grey. Moreover, the grey shading is explained in the text, which we refer to in the caption for an explanation of why this is important. So I think we do not need any further explanation.


Query:
%MDPI: we removed the italic format, and added the bold, please confirm.
Reply: That is absolutely fine with me, the highlighting I was trying to achieve can be through \emph or boldface, sometimes it is underlined instead.


Query:
%MDPI: please confirm if this is the citation of Section 5 for this paper? same for highlight following.
Reply: No, we are referring to section 5 of a different. To clarify this, we usually use section instead of Section when talking about a section in a different paper to the current one, and use Section when referring to another section in the current paper, in which case there would also be a link. Just so you know, we never have figure/table/section/equation numbers explicitly in the Latex file if referring to something in the current paper, as we set up an internal hyperlink instead. If the number appears explicitly, it is a reference to a different study.

At this point, I would like to request a slight alteration to the text:
.....proper motion measurement (Section~\ref{subsec:Observations}) of \citet{Kallivayalil_2013}.
Please delete the reference to (Section~\ref{subsec:Observations}) and instead have the text look like this:
.....proper motion measurement \citep{Kallivayalil_2013}.
There is no need to refer to the above-mentioned section of our own paper here as that section is not all that relevant at this point. Also, note the change to zcitep, which I believe will tidy things up a little bit.


Query:
%MDPI: please add the accessed date for the link.
Reply: 23.09.2024


Query:
%MDPI: Please confirm if the different color area need explanation?
Reply: No, this is all explained in the colour bar label along the right edge of the figure.

Query:
%MDPI: Information regarding the funder and the funding number should be provided. Please check the accuracy of funding data and any other information carefully.
Reply: This is all correct.


Query about data availability and conflicts of interest:
Data availability: No new data were created or analysed in this study.
Conflicts of interest: The authors declare no conflicts of interest.


Query:
%MDPI: Please confirm if the red and green area need explanation?
Reply: These do not need any further explanation. The use of different colours in different panels is not important here, but it makes the appearance more consistent with other figures, as explained earlier. The shaded areas show probability densities, as indicated in the label. This is the usual way of showing a histogram.


Query:
%MDPI: please confirm if the blue dots need explanation.
Reply: They do not need any explanation because the blue dots are the data explained in the caption.


Query:
%MDPI: please confirm if the ref, green and blue color need explanation.
Reply: These do not need any further explanation as the colour used in each panel is not that important. It is just fo make the appearance more consistent with other figures where different simulations are shown together on the same axes.


Query:
%MDPI: we revised the journal name for some references, please confirm.
Reply: MNRAS is indeed the Monthly Notices of the Royal Astronomical Society, so you can abbreviate it as you have done if you like.


Query:
%MDPI: Refs. 28 and 30 are duplicated. Please remove duplicated references and rearrange all the references to appear in numerical order. Please ensure that there are no duplicated references.
Reply: Apologies for this mistake. At the start of Section 2.2 with \label{subsec:Cosmological simulation}, please delete the reference to Pillepich_2018_physics from the list of citations and also remove the bibliography entry with this citation key. That should fix the problem.


Query:
%MDPI: Newly added information. Please confirm.
Reply: Yes, Cambridge University Press is located in Cambridge, UK.











==> TNG50_1_results_xy.txt <==
-14.8700073842 0.0
-14.752973751 -0.009545317906230389
-14.6354202033 -0.01930515519538663
-14.614809359 -0.02928937610198753
-14.5804748073 -0.039508541283673634
-14.5724252556 -0.04997397496183859
-14.5147840874 -0.0606978403536117
-14.5076061094 -0.07169322465507487
-14.4489897464 -0.08297423506476391
-14.4136846495 -0.09455610761457907
-14.3888585161 -0.10645533091428679
-14.3688069038 -0.11868978733129842
-14.3458456635 -0.13127891463931898
-14.3417650623 -0.1442438918036866
-14.3150837696 -0.1576078533616681
-14.3015696373 -0.1713961378473014
-14.2989358994 -0.18563657696191163
-14.2983107556 -0.20035983378261796
-14.2879582382 -0.2155998003393548
-14.2523732748 -0.2313940675225867
-14.2359975731 -0.24778448371075615
-14.2209902453 -0.2648178230095365
-14.0729178004 -0.28254658996996806
-14.0661669305 -0.3010299956639812
-14.0550581373 -0.3203351508593678
-13.9646922239 -0.34053853694765485
-13.8870854263 -0.3617278360175929
-13.8813878824 -0.3840042307287451
-13.8630204557 -0.40748532657826797
-13.7940564146 -0.4323089103033002
-13.7707616484 -0.4586378490256493
-13.6214881458 -0.48666657262589286
-13.6076530185 -0.516629796003336
-13.5932296695 -0.5488144793747374
-13.5556364493 -0.5835765856339492
-13.5401392246 -0.6213651465233491
-13.3283898237 -0.6627578316815741
-13.2456736486 -0.7085153222422492
-13.2144231377 -0.7596678446896306
-13.1876191035 -0.8176597916673172
-13.1866027775 -0.8846065812979305
-13.0773203988 -0.9637878273455552
-12.9311876357 -1.0606978403536118
-12.9088724872 -1.1856365769619117
-12.7888656433 -1.3617278360175928
-12.0503009323 -1.662757831681574

